Uniform restriction lower bounds and nongeodesic common nodal curves in integrable systems

We construct a family of real analytic metrics on the two-torus, for which a fixed embedded nongeodesic circle is a nodal component of infinitely many real Laplace eigenfunctions. The examples address a question asked by Bourgain-Rudnick \cite{BR11}, and give a negative answer to the question asked by Toth-Zelditch \cite{TZ21} and Han \cite{Han}: whether a curve shared by infinitely many nodal sets must be geodesic. To explain the restriction obstruction, we prove uniform $L^2$ lower bounds for joint eigenfunctions of quantum completely integrable (QCI) systems under transverse crossing and isolation of a tangential characteristic branch, then extend to multi-branch setting. The results are used to characterize the possible joint nodal curves in the Liouville tori, narrowing down the choices. Finally, the counterexample realizes one possibility for which cancellation happens exactly on a nongeodesic curve.

==> figures/liouville_figure_verification.json <==
{
  "metric": "g=(10+cos(3x)+4cos(6y))(dx^2+dy^2)",
  "common_nodal_curve": "gamma(t)=(2t,t) modulo 2pi; winding numbers (2,1)",
  "signed_geodesic_curvature": "9sin(6t)/(10(2+cos(6t))^(3/2)), for the left normal",
  "action_resonance": "I_y(0)=2 I_x(0)",
  "fourier_modes": "3k+1, -45<=k<=45",
  "eigenvalue_index_zero_based": 3,
  "lambda": 12.992566480265591,
  "comparison_cutoff": 65,
  "lambda_absolute_difference": 1.213251721310371e-12,
  "sampled_phi_absolute_difference": 1.7897934151769891e-13,
  "generalized_matrix_relative_residual": 2.2298594946427393e-13,
  "sampled_ode_residual_sup": 8.512804062131658e-12,
  "sampled_ode_relative_residual_sup": 3.445702468599102e-13,
  "sampled_floquet_error_sup": 4.3571833814738175e-15,
  "sampled_min_abs_phi": 0.6113727866050379,
  "sampled_max_abs_phi": 0.8955774445382249,
  "current_mean": -2.5721576121649576,
  "current_max_deviation": 1.0036416142611415e-13,
  "note": "Numerical checks illustrate the exact analytic construction; they are not used as proofs.",
  "sampled_max_abs_geodesic_curvature": 0.43604096148789795,
  "curvature_at_t_pi_over_12": 0.31819805153394637
}

